Decoding quantum error correction with Ising model hardware

Fault tolerant quantum computers will require efficient co-processors for real-time decoding of their adopted quantum error correction protocols. In this work we examine the possibility of using specialised Ising model hardware to perform this decoding task. Examples of Ising model hardware include quantum annealers such as those produced by D-Wave Systems Inc., as well as classical devices such as those produced by Hitatchi and Fujitsu and optical devices known as coherent Ising machines. We use the coherent parity check (CPC) framework to derive an Ising model mapping of the quantum error correction decoding problem for an uncorrelated quantum error model. A specific advantage of our Ising model mapping is that it is compatible with maximum entropy inference techniques which can outperform maximum likelihood decoding in some circumstances. We use numerical calculations within our framework to demonstrate that maximum entropy decoding can not only lead to improved error suppression, but can also shift threshold values for simple codes. As a high value problem for which a small advantage can lead to major gains, we argue that decoding quantum codes is an ideal use case for quantum annealers. In addition, the structure of quantum error correction codes allows application specific integrated circuit (ASIC) annealing hardware to reduce embedding costs, a major bottleneck in quantum annealing. Finally, we also propose a way in which a quantum annealer could be optimally used as part of a hybrid quantum-classical decoding scheme.

==> tikzit/preamble_tikzit.txt <==
\documentclass{article}
\usepackage[svgnames]{xcolor}
\usepackage{tikz}
\usetikzlibrary{decorations.markings}
\usetikzlibrary{shapes.geometric}
\pagestyle{empty}

\pgfdeclarelayer{edgelayer}
\pgfdeclarelayer{nodelayer}
\pgfsetlayers{edgelayer,nodelayer,main}

\tikzstyle{none}=[inner sep=0pt]
\definecolor{hexcolor0x060606}{rgb}{0.024,0.024,0.024}
\definecolor{hexcolor0xf90505}{rgb}{0.976,0.020,0.020}
\definecolor{hexcolor0xfa0404}{rgb}{0.980,0.016,0.016}
\definecolor{hexcolor0x887e7e}{rgb}{0.533,0.494,0.494}
\definecolor{hexcolor0x0627f5}{rgb}{0.024,0.153,0.961}
\definecolor{hexcolor0xf90101}{rgb}{0.976,0.004,0.004}

\tikzstyle{rn}=[circle,fill=Red,draw=Black,line width=0.8 pt]
\tikzstyle{gn}=[circle,fill=Lime,draw=Black,line width=0.8 pt]
\tikzstyle{yn}=[circle,fill=Yellow,draw=Black,line width=0.8 pt]
\tikzstyle{data_qubit}=[regular polygon,regular polygon sides=3,shape border rotate=0,fill=DodgerBlue,draw=Black]
\tikzstyle{parity_check_qubit}=[shape=diamond,fill=Red,draw=Black]
\tikzstyle{classical_parity_check}=[rectangle,fill=White,draw=Black]
\tikzstyle{classical_data_bit}=[circle,fill=Gold,draw=Black]
\tikzstyle{classical_data_phase}=[circle,fill=DeepSkyBlue,draw=Black]
\tikzstyle{classical_data}=[circle,fill=White,draw=Black]
\tikzstyle{arrow_end}=[circle,fill=Black,draw=Black]
\tikzstyle{X}=[oval,fill=hexcolor0x060606,draw=Black]
\tikzstyle{Z}=[oval,fill=hexcolor0xf90505,draw=Black]

\tikzstyle{simple}=[-,draw=Black,line width=2.000]
\tikzstyle{arrow}=[-,draw=Black,postaction={decorate},decoration={markings,mark=at position .5 with {\arrow{>}}},line width=2.000]
\tikzstyle{tick}=[-,draw=Black,postaction={decorate},decoration={markings,mark=at position .5 with {\draw (0,-0.1) -- (0,0.1);}},line width=2.000]
\tikzstyle{conj_prop}=[-,draw=Black]
\tikzstyle{propagation}=[-,draw=Magenta,postaction={decorate},decoration={markings,mark=at position .5 with {\arrow{>}}}]
\tikzstyle{big_arrow}=[-latex,draw=Black,line width=3.000]
\tikzstyle{CNOT}=[-,draw=hexcolor0xfa0404]
\tikzstyle{thin_arrow}=[->,draw=Black]
\tikzstyle{undetected}=[->,draw=hexcolor0x887e7e]
\tikzstyle{added_edge}=[-,draw=hexcolor0x0627f5,postaction={decorate},decoration={markings,mark=at position .5 with {\draw (0,-0.1) -- (0,0.1);}}]
\tikzstyle{cancelled_edge}=[-,draw=hexcolor0xf90101,postaction={decorate},decoration={markings,mark=at position .5 with {\draw (0,-0.1) -- (0,0.1);}}]

\usepackage[graphics,tightpage,active]{preview}
\PreviewEnvironment{tikzpicture}
\newlength{\imagewidth}
\newlength{\imagescale}

\begin{document}



==> tikzit/tikzStyles.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{data_qubit}=[fill=blue, draw=black, shape=rectangle]
\tikzstyle{parity_check_qubit}=[fill=red, draw=red, shape=rectangle]
\tikzstyle{classical_parity_check}=[fill=white, draw=black, shape=rectangle]
\tikzstyle{classical_parity_checkY}=[fill=white, draw={rgb,255: red,128; green,0; blue,128}, shape=rectangle]
\tikzstyle{classical_data_bit}=[fill={rgb,255: red,255; green,128; blue,0}, draw=black, shape=circle]
\tikzstyle{classical_data_phase}=[fill=cyan, draw=black, shape=circle]
\tikzstyle{classical_data}=[fill=white, draw=black, shape=circle]
\tikzstyle{arrow_end}=[fill=black, draw=black, shape=circle]
\tikzstyle{X}=[fill={rgb,255: red,128; green,128; blue,128}, draw={rgb,255: red,255; green,128; blue,0}, shape=circle]
\tikzstyle{Z}=[fill={rgb,255: red,191; green,191; blue,191}, draw=cyan, shape=circle]
\tikzstyle{a}=[fill=white, draw=red, shape=circle]
\tikzstyle{b}=[fill=white, draw=blue, shape=circle]
\tikzstyle{c}=[fill=white, draw=green, shape=circle]
\tikzstyle{eq}=[fill={rgb,255: red,255; green,191; blue,191}, draw=black, shape=circle]
\tikzstyle{cirX}=[fill=white, draw={rgb,255: red,255; green,128; blue,0}, shape=circle]
\tikzstyle{cirZ}=[fill=white, draw=cyan, shape=circle]
\tikzstyle{dotdotdot}=[fill={rgb,255: red,0; green,128; blue,128}, draw={rgb,255: red,64; green,64; blue,64}, shape=circle]
\tikzstyle{h1}=[fill={rgb,255: red,64; green,64; blue,64}, draw={rgb,255: red,191; green,0; blue,64}, shape=circle]
\tikzstyle{h2}=[fill={rgb,255: red,64; green,64; blue,64}, draw={rgb,255: red,191; green,0; blue,64}, shape=circle]
\tikzstyle{J}=[fill={rgb,255: red,64; green,64; blue,64}, draw={rgb,255: red,128; green,128; blue,0}, shape=circle]
\tikzstyle{hard_parity_constraint}=[fill={rgb,255: red,128; green,0; blue,128}, draw=black, shape=rectangle]

% Edge styles
\tikzstyle{simple}=[-]
\tikzstyle{arrow}=[->]
\tikzstyle{tick}=[{|-}]
\tikzstyle{CNOT}=[-, draw=red]
\tikzstyle{big_arrow}=[draw={rgb,255: red,64; green,64; blue,64}, ->]
\tikzstyle{thin_arrow}=[draw={rgb,255: red,191; green,191; blue,191}, ->]
\tikzstyle{undetected}=[draw=red, ->]
\tikzstyle{arrow_grey}=[draw={rgb,255: red,128; green,128; blue,128}, ->]
\tikzstyle{added_edge}=[-, draw=blue]
\tikzstyle{cancelled_edge}=[-, draw={rgb,255: red,191; green,255; blue,0}]
\tikzstyle{indirect_prop}=[-, draw={rgb,255: red,0; green,128; blue,128}]
\tikzstyle{added_S1}=[-, draw=yellow]
\tikzstyle{added_s2}=[-, draw=cyan]

